Forged Image Detection using SOTA Image Classification Deep Learning Methods for Image Forensics with Error Level Analysis

The advancement in the area of computer vision has been brought using deep learning mechanisms. Image Forensics is one of the major areas of computer vision application. Forgery of images is sub-category of image forensics and can be detected using Error Level Analysis. Using such images as an input, this can turn out to be a binary classification problem which can be leveraged using variations of convolutional neural networks. In this paper we perform transfer learning with state-of-the-art image classification models over error level analysis induced CASIA ITDE v.2 dataset. The algorithms used are VGG-19, Inception-V3, ResNet-152-V2, XceptionNet and EfficientNet-V2L with their respective methodologies and results.

==> plots/accuracy.csv <==
Epochs,vgg,inception,res,xception,efficient
0,0.827679396,0.62053436,0.672470748,0.655058563,0.769138396
1,0.887721419,0.788051665,0.877214074,0.824977458,0.858000576
2,0.896127284,0.842389643,0.925547898,0.899129391,0.878715098
3,0.907835484,0.874512136,0.949564695,0.9180426,0.900630414
4,0.91564095,0.910537362,0.973881721,0.941158831,0.912939072
5,0.924347043,0.920744538,0.98589015,0.94626236,0.926748753
6,0.932752907,0.93905735,0.99309516,0.956469536,0.933353364
7,0.936355472,0.946562588,0.99519664,0.969378591,0.944461107
8,0.948363841,0.960372269,0.994596243,0.971780241,0.955268681
9,0.954668283,0.973581493,0.996097267,0.977184057,0.963674545


==> plots/loss.csv <==
Epochs,vgg,inception,res,xception,efficient
0,0.417576641,0.663789272,0.621113777,0.646092772,0.493179381
1,0.301810443,0.542887509,0.395628542,0.507875323,0.358059406
2,0.271453708,0.433194041,0.24515675,0.382267386,0.309102774
3,0.24929896,0.336985558,0.159901306,0.264190793,0.265941441
4,0.22216098,0.259804487,0.101780303,0.182221472,0.220670119
5,0.197509527,0.217245713,0.065205276,0.146429941,0.193523899
6,0.175023839,0.169161022,0.043323226,0.11115323,0.171258137
7,0.174802706,0.141674548,0.032791913,0.084438026,0.157003373
8,0.144050553,0.117259257,0.029232811,0.07252077,0.119246855
9,0.125251576,0.088080429,0.023939606,0.05989638,0.096707098


==> plots/precision.csv <==
Epochs,vgg,vgg_val,inception,inception_val,res,res_val,xception,xception_val,efficient,efficient_val
0,0.827679396,0.906362534,0.62053436,0.555822313,0.672470748,0.5702281,0.655058563,0.547418952,0.769138396,0.884753883
1,0.887721419,0.875150084,0.788051665,0.603841543,0.877214074,0.662665069,0.824977458,0.63145256,0.858000576,0.893157244
2,0.896127284,0.918367326,0.842389643,0.753901541,0.925547898,0.779111624,0.899129391,0.713085234,0.878715098,0.907563031
3,0.907835484,0.890756309,0.874512136,0.839135647,0.949564695,0.867947161,0.9180426,0.846338511,0.900630414,0.908763528
4,0.91564095,0.927971184,0.910537362,0.87274909,0.973881721,0.884753883,0.941158831,0.882352948,0.912939072,0.89915967
5,0.924347043,0.91236496,0.920744538,0.884753883,0.98589015,0.89915967,0.94626236,0.896758676,0.926748753,0.920768321
6,0.932752907,0.895558238,0.93905735,0.888355315,0.99309516,0.902761102,0.956469536,0.905162036,0.933353364,0.913565397
7,0.936355472,0.905162036,0.946562588,0.890756309,0.99519664,0.909963965,0.969378591,0.903961599,0.944461107,0.917166889
8,0.948363841,0.91236496,0.960372269,0.890756309,0.994596243,0.907563031,0.971780241,0.907563031,0.955268681,0.918367326
9,0.954668283,0.935174048,0.973581493,0.896758676,0.996097267,0.907563031,0.977184057,0.908763528,0.963674545,0.931572616


==> plots/precision_recall.csv <==
Epochs,vgg,vgg_val,inception,inception_val,res,res_val,xception,xception_val,efficient,efficient_val
0,0.846950531,0.935543478,0.653716207,0.547976673,0.702943265,0.552909136,0.73068136,0.537794173,0.837980092,0.941653669
1,0.935330808,0.938690484,0.834535837,0.616507769,0.936247647,0.69367981,0.912515998,0.692611754,0.908079863,0.960025311
2,0.940448999,0.949307501,0.907557607,0.802642763,0.978210092,0.863305449,0.954395413,0.814175963,0.936539233,0.959993899
3,0.950928211,0.959283233,0.941247106,0.882287443,0.99261713,0.921941519,0.974801064,0.886306226,0.949927688,0.968646824
4,0.959829867,0.927892566,0.965682507,0.923508227,0.997998714,0.942287922,0.986517787,0.930403948,0.964524329,0.968834996
5,0.953008115,0.959638536,0.973101616,0.932712078,0.999220371,0.945759356,0.992364109,0.943097472,0.970383286,0.823688984
6,0.963259637,0.957569838,0.984186947,0.941892207,0.999353707,0.939751267,0.993908703,0.937463462,0.977398276,0.964833379
7,0.972654104,0.955296874,0.991191804,0.936296165,0.998633802,0.938918889,0.996124089,0.939301789,0.982487679,0.965341032
8,0.977013886,0.954403996,0.990042567,0.929533601,0.9998402,0.928976476,0.997987032,0.938785374,0.987038255,0.886831105
9,0.982226968,0.919229865,0.994736969,0.932023823,0.999554873,0.929273129,0.998854876,0.934900224,0.984036684,0.918263316


==> plots/recall.csv <==
Epochs,vgg,vgg_val,inception,inception_val,res,res_val,xception,xception_val,efficient,efficient_val
0,0.827679396,0.906362534,0.62053436,0.555822313,0.672470748,0.5702281,0.655058563,0.547418952,0.769138396,0.884753883
1,0.887721419,0.875150084,0.788051665,0.603841543,0.877214074,0.662665069,0.824977458,0.63145256,0.858000576,0.893157244
2,0.896127284,0.918367326,0.842389643,0.753901541,0.925547898,0.779111624,0.899129391,0.713085234,0.878715098,0.907563031
3,0.907835484,0.890756309,0.874512136,0.839135647,0.949564695,0.867947161,0.9180426,0.846338511,0.900630414,0.908763528
4,0.91564095,0.927971184,0.910537362,0.87274909,0.973881721,0.884753883,0.941158831,0.882352948,0.912939072,0.89915967
5,0.924347043,0.91236496,0.920744538,0.884753883,0.98589015,0.89915967,0.94626236,0.896758676,0.926748753,0.920768321
6,0.932752907,0.895558238,0.93905735,0.888355315,0.99309516,0.902761102,0.956469536,0.905162036,0.933353364,0.913565397
7,0.936355472,0.905162036,0.946562588,0.890756309,0.99519664,0.909963965,0.969378591,0.903961599,0.944461107,0.917166889
8,0.948363841,0.91236496,0.960372269,0.890756309,0.994596243,0.907563031,0.971780241,0.907563031,0.955268681,0.918367326
9,0.954668283,0.935174048,0.973581493,0.896758676,0.996097267,0.907563031,0.977184057,0.908763528,0.963674545,0.931572616


==> plots/rocauc.csv <==
fpr_eff,tpr_eff,fpr_inc,tpr_inc,fpr_res,tpr_res,fpr_vgg,tpr_vgg,fpr_xcp,tpr_xcp
0,0,0,0,0,0,0,0,0,0
0.002457002,0.265258216,0,0.169014085,0,0.154929577,0,0.164319249,0.002457002,0.197183099
0.002457002,0.319248826,0,0.213615023,0.002457002,0.185446009,0,0.178403756,0.002457002,0.227699531
0.002457002,0.35915493,0,0.227699531,0.002457002,0.215962441,0,0.183098592,0.002457002,0.248826291
0.002457002,0.373239437,0,0.241784038,0.002457002,0.237089202,0,0.185446009,0.002457002,0.265258216
0.002457002,0.384976526,0,0.253521127,0.002457002,0.274647887,0,0.194835681,0.002457002,0.279342723
0.004914005,0.403755869,0,0.262910798,0.002457002,0.286384977,0,0.197183099,0.002457002,0.284037559
0.004914005,0.427230047,0,0.274647887,0.002457002,0.300469484,0,0.204225352,0.002457002,0.29342723
0.004914005,0.441314554,0,0.284037559,0.002457002,0.319248826,0,0.307511737,0.002457002,0.300469484
0.004914005,0.460093897,0,0.29342723,0.002457002,0.321596244,0.002457002,0.307511737,0.002457002,0.312206573
0.004914005,0.471830986,0,0.298122066,0.002457002,0.330985915,0.002457002,0.593896714,0.002457002,0.32629108
0.004914005,0.481220657,0,0.307511737,0.002457002,0.338028169,0.004914005,0.593896714,0.002457002,0.330985915
0.004914005,0.485915493,0,0.314553991,0.002457002,0.342723005,0.004914005,0.683098592,0.002457002,0.335680751
0.004914005,0.488262911,0,0.328638498,0.002457002,0.349765258,0.00982801,0.683098592,0.002457002,0.349765258
0.004914005,0.497652582,0,0.333333333,0.002457002,0.35915493,0.00982801,0.730046948,0.002457002,0.352112676
0.004914005,0.5,0,0.335680751,0.002457002,0.373239437,0.012285012,0.730046948,0.002457002,0.35915493
0.004914005,0.509389671,0,0.340375587,0.002457002,0.38028169,0.012285012,0.774647887,0.002457002,0.363849765
0.004914005,0.514084507,0,0.34741784,0.002457002,0.382629108,0.014742015,0.774647887,0.002457002,0.370892019
0.004914005,0.528169014,0,0.352112676,0.002457002,0.387323944,0.014742015,0.776995305,0.002457002,0.377934272
0.004914005,0.539906103,0,0.356807512,0.002457002,0.392018779,0.014742015,0.781690141,0.002457002,0.38028169
0.004914005,0.542253521,0,0.361502347,0.002457002,0.396713615,0.014742015,0.800469484,0.002457002,0.384976526
0.004914005,0.546948357,0,0.363849765,0.002457002,0.406103286,0.017199017,0.800469484,0.002457002,0.387323944
0.004914005,0.549295775,0,0.370892019,0.002457002,0.41314554,0.017199017,0.812206573,0.002457002,0.392018779
0.004914005,0.558685446,0,0.387323944,0.002457002,0.422535211,0.024570025,0.812206573,0.002457002,0.394366197
0.004914005,0.561032864,0,0.392018779,0.002457002,0.424882629,0.024570025,0.816901408,0.002457002,0.399061033
0.004914005,0.575117371,0,0.415492958,0.002457002,0.429577465,0.027027027,0.816901408,0.002457002,0.410798122
0.004914005,0.582159624,0,0.420187793,0.002457002,0.441314554,0.027027027,0.819248826,0.002457002,0.417840376
0.004914005,0.58685446,0,0.471830986,0.002457002,0.44600939,0.031941032,0.819248826,0.002457002,0.424882629
0.004914005,0.629107981,0.002457002,0.471830986,0.002457002,0.448356808,0.031941032,0.821596244,0.002457002,0.429577465
0.004914005,0.633802817,0.002457002,0.497652582,0.002457002,0.453051643,0.034398034,0.821596244,0.002457002,0.44600939
0.004914005,0.636150235,0.002457002,0.502347418,0.002457002,0.460093897,0.034398034,0.830985915,0.002457002,0.453051643
0.004914005,0.645539906,0.002457002,0.53286385,0.002457002,0.46713615,0.036855037,0.830985915,0.002457002,0.462441315
0.004914005,0.647887324,0.004914005,0.53286385,0.002457002,0.471830986,0.036855037,0.833333333,0.002457002,0.46713615
0.004914005,0.657276995,0.004914005,0.615023474,0.002457002,0.476525822,0.044226044,0.833333333,0.002457002,0.476525822
0.004914005,0.671361502,0.007371007,0.615023474,0.002457002,0.485915493,0.044226044,0.842723005,0.004914005,0.476525822
0.004914005,0.680751174,0.007371007,0.647887324,0.002457002,0.490610329,0.058968059,0.842723005,0.004914005,0.528169014
0.004914005,0.697183099,0.00982801,0.647887324,0.002457002,0.502347418,0.058968059,0.845070423,0.007371007,0.528169014
0.00982801,0.697183099,0.00982801,0.650234742,0.002457002,0.507042254,0.061425061,0.845070423,0.007371007,0.683098592
0.00982801,0.701877934,0.012285012,0.650234742,0.002457002,0.514084507,0.061425061,0.849765258,0.00982801,0.683098592
0.00982801,0.70657277,0.012285012,0.676056338,0.004914005,0.514084507,0.076167076,0.849765258,0.00982801,0.701877934
0.00982801,0.751173709,0.014742015,0.676056338,0.004914005,0.525821596,0.076167076,0.852112676,0.012285012,0.701877934
0.012285012,0.751173709,0.014742015,0.683098592,0.004914005,0.530516432,0.081081081,0.852112676,0.012285012,0.755868545
0.012285012,0.772300469,0.017199017,0.683098592,0.004914005,0.542253521,0.081081081,0.854460094,0.014742015,0.755868545
0.014742015,0.772300469,0.017199017,0.692488263,0.004914005,0.546948357,0.083538084,0.854460094,0.014742015,0.772300469
0.014742015,0.786384977,0.01965602,0.692488263,0.004914005,0.58685446,0.083538084,0.861502347,0.01965602,0.772300469
0.017199017,0.786384977,0.01965602,0.715962441,0.004914005,0.591549296,0.088452088,0.861502347,0.01965602,0.784037559
0.017199017,0.798122066,0.022113022,0.715962441,0.004914005,0.612676056,0.088452088,0.868544601,0.022113022,0.784037559
0.01965602,0.798122066,0.022113022,0.779342723,0.004914005,0.617370892,0.093366093,0.868544601,0.022113022,0.791079812
0.01965602,0.807511737,0.027027027,0.779342723,0.004914005,0.631455399,0.093366093,0.870892019,0.027027027,0.791079812
0.024570025,0.807511737,0.027027027,0.788732394,0.007371007,0.631455399,0.098280098,0.870892019,0.027027027,0.802816901
0.024570025,0.812206573,0.029484029,0.788732394,0.007371007,0.64084507,0.098280098,0.873239437,0.029484029,0.802816901
0.024570025,0.830985915,0.029484029,0.800469484,0.00982801,0.64084507,0.108108108,0.873239437,0.029484029,0.807511737
0.027027027,0.830985915,0.034398034,0.800469484,0.00982801,0.645539906,0.108108108,0.875586854,0.031941032,0.807511737
0.027027027,0.838028169,0.034398034,0.802816901,0.012285012,0.645539906,0.113022113,0.875586854,0.031941032,0.809859155
0.029484029,0.838028169,0.041769042,0.802816901,0.012285012,0.661971831,0.113022113,0.877934272,0.036855037,0.809859155
0.029484029,0.85915493,0.041769042,0.812206573,0.014742015,0.661971831,0.117936118,0.877934272,0.036855037,0.812206573
0.034398034,0.85915493,0.044226044,0.812206573,0.014742015,0.67370892,0.117936118,0.88028169,0.036855037,0.816901408
0.034398034,0.870892019,0.044226044,0.816901408,0.017199017,0.67370892,0.12039312,0.88028169,0.036855037,0.821596244
0.036855037,0.870892019,0.046683047,0.816901408,0.017199017,0.708920188,0.12039312,0.882629108,0.039312039,0.821596244
0.036855037,0.873239437,0.046683047,0.819248826,0.01965602,0.708920188,0.122850123,0.882629108,0.039312039,0.840375587
0.041769042,0.873239437,0.049140049,0.819248826,0.01965602,0.737089202,0.122850123,0.884976526,0.041769042,0.840375587
0.041769042,0.875586854,0.049140049,0.823943662,0.022113022,0.737089202,0.13022113,0.884976526,0.041769042,0.84741784
0.046683047,0.875586854,0.054054054,0.823943662,0.022113022,0.779342723,0.13022113,0.889671362,0.044226044,0.84741784
0.046683047,0.88028169,0.054054054,0.838028169,0.024570025,0.779342723,0.137592138,0.889671362,0.044226044,0.861502347
0.051597052,0.88028169,0.056511057,0.838028169,0.024570025,0.795774648,0.137592138,0.896713615,0.049140049,0.861502347
0.051597052,0.882629108,0.056511057,0.840375587,0.027027027,0.795774648,0.14987715,0.896713615,0.049140049,0.863849765
0.054054054,0.882629108,0.063882064,0.840375587,0.027027027,0.805164319,0.14987715,0.899061033,0.051597052,0.863849765
0.054054054,0.884976526,0.063882064,0.842723005,0.031941032,0.805164319,0.152334152,0.899061033,0.051597052,0.868544601
0.058968059,0.884976526,0.071253071,0.842723005,0.031941032,0.814553991,0.152334152,0.901408451,0.056511057,0.868544601
0.058968059,0.894366197,0.071253071,0.845070423,0.034398034,0.814553991,0.15970516,0.901408451,0.056511057,0.870892019
0.061425061,0.894366197,0.076167076,0.845070423,0.034398034,0.819248826,0.15970516,0.903755869,0.058968059,0.870892019
0.061425061,0.901408451,0.076167076,0.852112676,0.036855037,0.819248826,0.16953317,0.903755869,0.058968059,0.877934272
0.066339066,0.901408451,0.088452088,0.852112676,0.036855037,0.82629108,0.16953317,0.910798122,0.061425061,0.877934272
0.066339066,0.910798122,0.088452088,0.877934272,0.046683047,0.82629108,0.174447174,0.910798122,0.061425061,0.884976526
0.076167076,0.910798122,0.090909091,0.877934272,0.046683047,0.830985915,0.174447174,0.91314554,0.066339066,0.884976526
0.076167076,0.917840376,0.090909091,0.882629108,0.049140049,0.830985915,0.176904177,0.91314554,0.066339066,0.889671362
0.078624079,0.917840376,0.098280098,0.882629108,0.049140049,0.835680751,0.176904177,0.915492958,0.068796069,0.889671362
0.078624079,0.920187793,0.098280098,0.887323944,0.051597052,0.835680751,0.184275184,0.915492958,0.068796069,0.896713615
0.083538084,0.920187793,0.110565111,0.887323944,0.051597052,0.838028169,0.184275184,0.924882629,0.071253071,0.896713615
0.083538084,0.922535211,0.110565111,0.889671362,0.058968059,0.838028169,0.189189189,0.924882629,0.071253071,0.899061033
0.088452088,0.922535211,0.117936118,0.889671362,0.058968059,0.840375587,0.189189189,0.927230047,0.073710074,0.899061033
0.088452088,0.924882629,0.117936118,0.892018779,0.071253071,0.840375587,0.191646192,0.927230047,0.073710074,0.901408451
0.103194103,0.924882629,0.144963145,0.892018779,0.071253071,0.842723005,0.191646192,0.929577465,0.078624079,0.901408451
0.103194103,0.927230047,0.144963145,0.894366197,0.073710074,0.842723005,0.218673219,0.929577465,0.078624079,0.906103286
0.135135135,0.927230047,0.157248157,0.894366197,0.073710074,0.849765258,0.218673219,0.9342723,0.090909091,0.906103286
0.135135135,0.929577465,0.157248157,0.896713615,0.076167076,0.849765258,0.226044226,0.9342723,0.090909091,0.908450704
0.137592138,0.929577465,0.162162162,0.896713615,0.076167076,0.852112676,0.226044226,0.938967136,0.105651106,0.908450704
0.137592138,0.931924883,0.162162162,0.899061033,0.078624079,0.852112676,0.238329238,0.938967136,0.105651106,0.910798122
0.14004914,0.931924883,0.16953317,0.899061033,0.078624079,0.861502347,0.238329238,0.941314554,0.113022113,0.910798122
0.14004914,0.9342723,0.16953317,0.901408451,0.083538084,0.861502347,0.248157248,0.941314554,0.113022113,0.915492958
0.157248157,0.9342723,0.184275184,0.901408451,0.083538084,0.866197183,0.248157248,0.94600939,0.117936118,0.915492958
0.157248157,0.936619718,0.184275184,0.903755869,0.085995086,0.866197183,0.257985258,0.94600939,0.117936118,0.920187793
0.15970516,0.936619718,0.189189189,0.903755869,0.085995086,0.868544601,0.257985258,0.948356808,0.122850123,0.920187793
0.15970516,0.938967136,0.189189189,0.908450704,0.088452088,0.868544601,0.27027027,0.948356808,0.122850123,0.927230047
0.162162162,0.938967136,0.191646192,0.908450704,0.088452088,0.870892019,0.27027027,0.950704225,0.135135135,0.927230047
0.162162162,0.941314554,0.191646192,0.910798122,0.090909091,0.870892019,0.275184275,0.950704225,0.135135135,0.929577465
0.167076167,0.941314554,0.194103194,0.910798122,0.090909091,0.873239437,0.275184275,0.953051643,0.137592138,0.929577465
0.167076167,0.943661972,0.194103194,0.91314554,0.093366093,0.873239437,0.277641278,0.953051643,0.137592138,0.931924883
0.171990172,0.943661972,0.211302211,0.91314554,0.093366093,0.882629108,0.277641278,0.957746479,0.14004914,0.931924883
0.171990172,0.94600939,0.211302211,0.915492958,0.098280098,0.882629108,0.2997543,0.957746479,0.14004914,0.936619718
0.181818182,0.94600939,0.216216216,0.915492958,0.098280098,0.884976526,0.2997543,0.960093897,0.176904177,0.936619718
0.181818182,0.948356808,0.216216216,0.917840376,0.100737101,0.884976526,0.366093366,0.960093897,0.176904177,0.938967136
0.206388206,0.948356808,0.223587224,0.917840376,0.100737101,0.887323944,0.366093366,0.962441315,0.211302211,0.938967136
0.206388206,0.950704225,0.223587224,0.922535211,0.103194103,0.887323944,0.388206388,0.962441315,0.211302211,0.941314554
0.218673219,0.950704225,0.230958231,0.922535211,0.103194103,0.892018779,0.388206388,0.964788732,0.213759214,0.941314554
0.218673219,0.953051643,0.230958231,0.924882629,0.105651106,0.892018779,0.405405405,0.964788732,0.213759214,0.943661972
0.226044226,0.953051643,0.233415233,0.924882629,0.105651106,0.896713615,0.405405405,0.96713615,0.250614251,0.943661972
0.226044226,0.955399061,0.233415233,0.927230047,0.110565111,0.896713615,0.471744472,0.96713615,0.250614251,0.94600939
0.233415233,0.955399061,0.240786241,0.927230047,0.110565111,0.903755869,0.471744472,0.969483568,0.253071253,0.94600939
0.233415233,0.957746479,0.240786241,0.9342723,0.113022113,0.903755869,0.533169533,0.969483568,0.253071253,0.948356808
0.248157248,0.957746479,0.245700246,0.9342723,0.113022113,0.906103286,0.533169533,0.974178404,0.285012285,0.948356808
0.248157248,0.960093897,0.245700246,0.936619718,0.115479115,0.906103286,0.538083538,0.974178404,0.285012285,0.955399061
0.297297297,0.960093897,0.255528256,0.936619718,0.115479115,0.910798122,0.538083538,0.976525822,0.30958231,0.955399061
0.297297297,0.962441315,0.255528256,0.938967136,0.117936118,0.910798122,0.584766585,0.976525822,0.30958231,0.960093897
0.314496314,0.962441315,0.257985258,0.938967136,0.117936118,0.915492958,0.584766585,0.978873239,0.361179361,0.960093897
0.314496314,0.964788732,0.257985258,0.941314554,0.127764128,0.915492958,0.609336609,0.978873239,0.361179361,0.962441315
0.321867322,0.964788732,0.265356265,0.941314554,0.127764128,0.917840376,0.609336609,0.981220657,0.368550369,0.962441315
0.321867322,0.96713615,0.265356265,0.943661972,0.132678133,0.917840376,0.680589681,0.981220657,0.368550369,0.964788732
0.390663391,0.96713615,0.27027027,0.943661972,0.132678133,0.920187793,0.680589681,0.985915493,0.380835381,0.964788732
0.390663391,0.969483568,0.27027027,0.948356808,0.14987715,0.920187793,0.69041769,0.985915493,0.380835381,0.96713615
0.425061425,0.969483568,0.28009828,0.948356808,0.14987715,0.922535211,0.69041769,0.988262911,0.390663391,0.96713615
0.425061425,0.971830986,0.28009828,0.950704225,0.154791155,0.922535211,0.697788698,0.988262911,0.390663391,0.969483568
0.481572482,0.971830986,0.302211302,0.950704225,0.154791155,0.924882629,0.697788698,0.990610329,0.407862408,0.969483568
0.481572482,0.974178404,0.302211302,0.955399061,0.15970516,0.924882629,0.766584767,0.990610329,0.407862408,0.971830986
0.498771499,0.974178404,0.307125307,0.955399061,0.15970516,0.929577465,0.766584767,0.992957746,0.427518428,0.971830986
0.498771499,0.976525822,0.307125307,0.957746479,0.162162162,0.929577465,0.825552826,0.992957746,0.427518428,0.974178404
0.515970516,0.976525822,0.324324324,0.957746479,0.162162162,0.931924883,0.825552826,0.995305164,0.461916462,0.974178404
0.515970516,0.978873239,0.324324324,0.960093897,0.186732187,0.931924883,0.86977887,0.995305164,0.461916462,0.976525822
0.533169533,0.978873239,0.339066339,0.960093897,0.186732187,0.9342723,0.86977887,0.997652582,0.493857494,0.976525822
0.533169533,0.981220657,0.339066339,0.962441315,0.194103194,0.9342723,0.906633907,0.997652582,0.493857494,0.978873239
0.542997543,0.981220657,0.341523342,0.962441315,0.194103194,0.936619718,0.906633907,1,0.530712531,0.978873239
0.542997543,0.983568075,0.341523342,0.964788732,0.196560197,0.936619718,1,1,0.530712531,0.981220657
0.5995086,0.983568075,0.361179361,0.964788732,0.196560197,0.938967136,,,0.572481572,0.981220657
0.5995086,0.985915493,0.361179361,0.96713615,0.206388206,0.938967136,,,0.572481572,0.983568075
0.658476658,0.985915493,0.378378378,0.96713615,0.206388206,0.941314554,,,0.584766585,0.983568075
0.658476658,0.988262911,0.378378378,0.969483568,0.208845209,0.941314554,,,0.584766585,0.985915493
0.660933661,0.988262911,0.395577396,0.969483568,0.208845209,0.94600939,,,0.665847666,0.985915493
0.660933661,0.990610329,0.395577396,0.974178404,0.213759214,0.94600939,,,0.665847666,0.988262911
0.685503686,0.990610329,0.398034398,0.974178404,0.213759214,0.948356808,,,0.722358722,0.988262911
0.685503686,0.992957746,0.398034398,0.976525822,0.216216216,0.948356808,,,0.722358722,0.990610329
0.732186732,0.992957746,0.407862408,0.976525822,0.216216216,0.955399061,,,0.756756757,0.990610329
0.732186732,0.995305164,0.407862408,0.978873239,0.253071253,0.955399061,,,0.756756757,0.992957746
0.749385749,0.995305164,0.520884521,0.978873239,0.253071253,0.957746479,,,0.852579853,0.992957746
0.749385749,0.997652582,0.520884521,0.981220657,0.257985258,0.957746479,,,0.852579853,0.995305164
0.783783784,0.997652582,0.533169533,0.981220657,0.257985258,0.962441315,,,0.867321867,0.995305164
0.783783784,1,0.533169533,0.983568075,0.27027027,0.962441315,,,0.867321867,0.997652582
1,1,0.542997543,0.983568075,0.27027027,0.964788732,,,0.906633907,0.997652582
,,0.542997543,0.985915493,0.285012285,0.964788732,,,0.906633907,1
,,0.56019656,0.985915493,0.285012285,0.96713615,,,1,1
,,0.56019656,0.988262911,0.326781327,0.96713615,,,,
,,0.584766585,0.988262911,0.326781327,0.969483568,,,,
,,0.584766585,0.990610329,0.329238329,0.969483568,,,,
,,0.594594595,0.990610329,0.329238329,0.971830986,,,,
,,0.594594595,0.992957746,0.341523342,0.971830986,,,,
,,0.614250614,0.992957746,0.341523342,0.974178404,,,,
,,0.614250614,0.995305164,0.402948403,0.974178404,,,,
,,0.852579853,0.995305164,0.402948403,0.976525822,,,,
,,0.852579853,0.997652582,0.425061425,0.976525822,,,,
,,0.945945946,0.997652582,0.425061425,0.978873239,,,,
,,0.945945946,1,0.444717445,0.978873239,,,,
,,1,1,0.444717445,0.981220657,,,,
,,,,0.484029484,0.981220657,,,,
,,,,0.484029484,0.983568075,,,,
,,,,0.525798526,0.983568075,,,,
,,,,0.525798526,0.985915493,,,,
,,,,0.530712531,0.985915493,,,,
,,,,0.530712531,0.988262911,,,,
,,,,0.636363636,0.988262911,,,,
,,,,0.636363636,0.990610329,,,,
,,,,0.687960688,0.990610329,,,,
,,,,0.687960688,0.992957746,,,,
,,,,0.722358722,0.992957746,,,,
,,,,0.722358722,0.995305164,,,,
,,,,0.855036855,0.995305164,,,,
,,,,0.855036855,0.997652582,,,,
,,,,0.968058968,0.997652582,,,,
,,,,0.968058968,1,,,,
,,,,1,1,,,,


==> plots/val_accuracy.csv <==
Epochs,vgg,inception,res,xception,efficient
0,0.906362534,0.555822313,0.5702281,0.547418952,0.884753883
1,0.875150084,0.603841543,0.662665069,0.63145256,0.893157244
2,0.918367326,0.753901541,0.779111624,0.713085234,0.907563031
3,0.890756309,0.839135647,0.867947161,0.846338511,0.908763528
4,0.927971184,0.87274909,0.884753883,0.882352948,0.89915967
5,0.91236496,0.884753883,0.89915967,0.896758676,0.920768321
6,0.895558238,0.888355315,0.902761102,0.905162036,0.913565397
7,0.905162036,0.890756309,0.909963965,0.903961599,0.917166889
8,0.91236496,0.890756309,0.907563031,0.907563031,0.918367326
9,0.935174048,0.896758676,0.907563031,0.908763528,0.931572616


==> plots/val_loss.csv <==
Epochs,vgg,inception,res,xception,efficient
0,0.265466601,0.720891595,0.689821959,0.687487423,0.308964968
1,0.32787627,0.655522883,0.618196309,0.648233414,0.267658144
2,0.23602441,0.500302255,0.474669605,0.550791085,0.243712917
3,0.268225431,0.37395668,0.332256526,0.37493223,0.254169971
4,0.212744057,0.321063995,0.287109166,0.30510813,0.276413202
5,0.257489353,0.298860401,0.268991977,0.2758995,0.207182571
6,0.277920961,0.280492097,0.269208997,0.288055688,0.216442704
7,0.244771481,0.289607465,0.276655465,0.273142397,0.238999903
8,0.248235837,0.292714596,0.284397155,0.272217244,0.230895028
9,0.187234581,0.28916502,0.300371438,0.284856379,0.210573941

